It's All In the Teacher: Zero-Shot Quantization Brought Closer to the Teacher

Model quantization is considered as a promising method to greatly reduce the resource requirements of deep neural networks. To deal with the performance drop induced by quantization errors, a popular method is to use training data to fine-tune quantized networks. In real-world environments, however, such a method is frequently infeasible because training data is unavailable due to security, privacy, or confidentiality concerns. Zero-shot quantization addresses such problems, usually by taking information from the weights of a full-precision teacher network to compensate the performance drop of the quantized networks. In this paper, we first analyze the loss surface of state-of-the-art zero-shot quantization techniques and provide several findings. In contrast to usual knowledge distillation problems, zero-shot quantization often suffers from 1) the difficulty of optimizing multiple loss terms together, and 2) the poor generalization capability due to the use of synthetic samples. Furthermore, we observe that many weights fail to cross the rounding threshold during training the quantized networks even when it is necessary to do so for better performance. Based on the observations, we propose AIT, a simple yet powerful technique for zero-shot quantization, which addresses the aforementioned two problems in the following way: AIT i) uses a KL distance loss only without a cross-entropy loss, and ii) manipulates gradients to guarantee that a certain portion of weights are properly updated after crossing the rounding thresholds. Experiments show that AIT outperforms the performance of many existing methods by a great margin, taking over the overall state-of-the-art position in the field.

==> figs/disparity/disparitydata.txt <==
epoch	GDFQ	KD
1	0.055742875	0.023237918
2	0.992719233	0.006396837
3	0.994683444	-0.000458238
4	0.981703281	0.009460082
5	0.898871183	0.024216158
6	0.923621237	0.014741112
7	0.935979366	-0.011854324
8	0.941081822	-0.062312309
9	0.958279371	0.02308625
10	0.965955257	-0.039547469
11	0.965358198	0.002676792
12	0.97926873	0.003914569
13	0.970348358	0.037458401
14	0.960226655	-0.000156719
15	0.979972064	0.000591921
16	0.985365868	0.068043508
17	0.940924168	-0.020404492
18	0.934063911	-0.002603408
19	0.950590193	-0.005828696
20	0.944495618	0.004951195
21	0.97741276	0.038634799
22	0.977247238	0.023929568
23	0.969193816	-0.006323315
24	0.982074618	-0.005729118
25	0.95787406	0.064821407
26	0.975751579	-0.003267897
27	0.922908962	-0.008606641
28	0.927255988	0.007506929
29	0.976852238	0.000234101
30	0.955964029	-0.005394892
31	0.97562778	0.048160989
32	0.960345626	-0.017314564
33	0.982149243	-0.006316939
34	0.972912669	0.031510841
35	0.948312938	-0.034983333
36	0.971031427	0.006265176
37	0.970721364	0.032403454
38	0.973515689	-0.046144318
39	0.980437517	0.032864239
40	0.98114419	0.001964075
41	0.984495997	0.022366947
42	0.950781703	-0.015831223
43	0.944089413	0.012265786
44	0.954077423	0.031326953
45	0.981298745	0.001580336
46	0.981164336	0.016124148
47	0.973025143	-0.0369372
48	0.948220074	0.102935597
49	0.965467274	-0.080651
50	0.969066679	-0.049194239
51	0.976749361	0.029879404
52	0.967884719	-0.045957997
53	0.924714386	-0.039784022
54	0.947182417	-0.007154872
55	0.96940273	-0.063427053
56	0.971644282	0.000942355
57	0.974343359	0.022933552
58	0.95544976	0.006657137
59	0.958278656	0.011503492
60	0.961805999	0.036718018
61	0.942686439	0.002442118
62	0.959572911	0.040087227
63	0.959487498	0.000996683
64	0.968087494	-0.001144359
65	0.956202388	-0.093032904
66	0.968592584	0.019438967
67	0.944545984	0.015350153
68	0.969762444	-0.000932856
69	0.958548069	0.046512205
70	0.958721876	0.044020027
71	0.959120333	0.030878358
72	0.967107058	-0.006154877
73	0.969587862	-0.032371368
74	0.963891804	0.00732003
75	0.986110926	0.016697822
76	0.979961038	-0.059237123
77	0.964241326	0.030506784
78	0.980811059	-0.015584344
79	0.961980641	-0.01267285
80	0.956460059	-0.041968849
81	0.98170054	0.069151081
82	0.968747318	0.038144428
83	0.968832731	0.00860564
84	0.983659744	0.010378401
85	0.964489579	0.003173479
86	0.96784395	-0.026739469
87	0.972220302	0.076193005
88	0.957682729	0.006133031
89	0.963916123	-0.024381163
90	0.957429349	-0.029003268
91	0.961102366	0.074520908
92	0.966269672	0.013260406
93	0.973153651	0.022277741
94	0.960646987	-0.009301757
95	0.934495807	0.010202808
96	0.973870158	-0.037044033
97	0.976870954	-0.041588813
98	0.965256691	-0.056298025
99	0.962070704	-0.033256087
100	0.93841207	-0.003159302
101	0.978742957	-0.003664036
102	0.961725533	-0.02135908
103	0.977584958	0.075870812
104	0.984121978	0.043828048
105	0.985999167	0.053894751
106	0.980431914	0.010988783
107	0.986669362	-0.018431511
108	0.983370662	0.016462475
109	0.929079473	0.004628349
110	0.982370853	-0.007360811
111	0.981505156	-0.010690028
112	0.982650816	0.006566698
113	0.984371662	0.030368477
114	0.984576881	-0.012242061
115	0.986256957	-0.048858274
116	0.983157337	0.040406056
117	0.975937784	0.007610927
118	0.984568179	-0.007605148
119	0.981047392	-0.011999651
120	0.981982946	-0.03996405
121	0.986818612	-0.017170198
122	0.977294624	0.004533102
123	0.973141193	-0.048237696
124	0.971365213	0.012587228
125	0.972760618	-0.017155884
126	0.983526409	0.004359792
127	0.983893871	0.012634451
128	0.968886435	-0.01047677
129	0.983308434	0.013389623
130	0.983548999	-0.022119429
131	0.983966589	-0.025774671
132	0.983900607	-0.022506149
133	0.979564607	-0.01084411
134	0.982260048	0.013201001
135	0.983337939	0.043581944
136	0.98538655	0.026827723
137	0.980039537	-0.005486635
138	0.980740488	0.015656963
139	0.987646759	0.035817262
140	0.983956575	0.041918661
141	0.985650539	-0.022337131
142	0.979741573	-0.030128812
143	0.987344444	0.046620846
144	0.973003805	-0.08354415
145	0.986043572	0.019372145
146	0.973518372	-0.059376221
147	0.987526417	-0.054120798
148	0.97796762	0.01830814
149	0.975651503	0.007709648
150	0.980590224	-0.003592825
151	0.976430178	-0.005090269
152	0.986344695	-0.037178319
153	0.985113621	0.050753977
154	0.971472979	0.089139514
155	0.985595107	0.011307318
156	0.983367026	0.013308542
157	0.982777059	-0.052718945
158	0.987624884	0.01858167
159	0.984321892	-0.030006627
160	0.982598484	0.033770446
161	0.969632447	0.01812683
162	0.981791317	0.027227115
163	0.986334085	0.087552957
164	0.986267507	-0.079231031
165	0.982546329	-0.044385534
166	0.972156644	0.035369746
167	0.982568622	0.041845936
168	0.964824677	-0.059630092
169	0.9843418	0.023748012
170	0.981924415	-0.097760104
171	0.98224014	-0.108611904
172	0.984157026	0.045627318
173	0.982777059	0.13078393
174	0.984102845	0.013999666
175	0.978869855	0.058982596
176	0.986307681	0.032932255
177	0.983343303	0.16337575
178	0.986538589	-0.022976121
179	0.985179722	-0.087300934
180	0.983704329	-0.030931223
181	0.974755824	0.105706379
182	0.979750812	-0.078246519
183	0.98063463	-0.052287586
184	0.983447671	0.100217089
185	0.981495023	-0.068282433
186	0.982668638	0.079393104
187	0.973579109	-0.073228642
188	0.982720673	0.002506421
189	0.985721231	-0.066082269
190	0.985660255	-0.033803657
191	0.97630167	-0.103242584
192	0.981441736	-0.056224972
193	0.985112131	-0.028141702
194	0.989398241	-0.123355284
195	0.978120923	0.150213599
196	0.985305905	0.079352178
197	0.983917594	-0.081339605
198	0.989479005	-0.138363242
199	0.97978586	-0.043689609
200	0.937771201	-0.085174367
201	0.968391061	0.004007719
202	0.950642765	-0.025118506
203	0.981884599	-0.049394753
204	0.987132072	-0.061934043
205	0.973937273	0.078119911
206	0.971844912	0.092006356
207	0.967689514	0.045769788
208	0.665324628	0.001918517
209	0.99249351	-0.018931873
210	0.971515954	-0.130556047
211	0.994719446	0.0682346
212	0.993177891	-0.043616984
213	0.994982958	0.066393264
214	0.99573952	0.04830467
215	0.994775414	0.056814611
216	0.993506432	-0.175401911
217	0.993535757	0.05407859
218	0.992813885	-0.109383687
219	0.993018925	0.042390451
220	0.992103159	0.092367962
221	0.992926002	-0.000299922
222	0.986992717	-0.036561549
223	0.983222246	0.020817699
224	0.981206954	-0.047750548
225	0.988818765	-0.043656997
226	0.992998123	0.004977379
227	0.995299637	0.00035201
228	0.995309174	-0.030464139
229	0.955164373	-0.126740724
230	0.822375476	-0.010585792
231	0.983448923	0.050943803
232	0.972473204	-0.087108411
233	0.979923487	-0.032560218
234	0.973501444	0.006468784
235	0.985930443	0.122622162
236	0.97943604	-0.068113245
237	0.944904745	-0.00207794
238	0.963051558	-0.048404895
239	0.923726261	0.109056942
240	0.976160288	0.08271616
241	0.951726437	0.032766011
242	0.976819098	0.079128116
243	0.986111462	-0.009769213
244	0.985109329	0.007806139
245	0.965979159	-0.044261277
246	0.942804694	0.03627459
247	0.971208513	-0.08149416
248	0.958301067	0.064295486
249	0.984733522	-0.010650152
250	0.952069998	0.037641823
251	0.97456795	0.014050798
252	0.962601066	0.045727599
253	0.933864892	0.003853512
254	0.978392959	-0.018174654
255	0.980380893	-0.005016166
256	0.983081222	0.011481518
257	0.963885546	0.044320848
258	0.947095037	0.004095862
259	0.982191682	-0.033320334
260	0.975527227	0.03734887
261	0.980129838	0.02491875
262	0.986792445	0.040460698
263	0.981164038	0.0631276
264	0.980969965	0.059545871
265	0.986847222	-0.039563302
266	0.692044437	-0.013364099
267	0.978776693	-0.012391338
268	0.974681795	-0.087517656
269	0.954655766	-0.064142741
270	0.979411721	0.000734427
271	0.9726758	0.011136423
272	0.936096251	0.012178948
273	0.968003333	-0.007035816
274	0.918485224	-0.008744608
275	0.991648078	-0.032306675
276	0.955999494	0.062332325
277	0.956316411	-0.048401333
278	0.99226886	-0.046611432
279	0.992285669	-0.012000558
280	0.994561255	0.030602392
281	0.983197629	0.027152412
282	0.992405713	0.019514855
283	0.97511977	0.039533526
284	0.988518536	0.016815532
285	0.990718544	0.028649703
286	0.985719383	0.001513326
287	0.983276367	-0.027384538
288	0.986711085	0.014727698
289	0.969606161	-0.023538366
290	0.967520714	-0.05505975
291	0.976621985	-0.016026083
292	0.977907956	-0.13752313
293	0.979819655	-0.030604571
294	0.985015392	0.016229695
295	0.94026953	-0.043822426
296	0.971965194	0.032397121
297	0.977250934	0.001175716
298	0.976550698	-0.007508014
299	0.990189373	-0.028059619
300	0.969412804	-0.029422093
301	0.995115757	-0.065763056
302	0.992353201	-0.006783009
303	0.990836024	0.051410373
304	0.989723623	0.073944896
305	0.993521214	0.011426589
306	0.992421091	0.018495237
307	0.995048761	-0.062308777
308	0.99432987	0.120109469
309	0.991734624	0.056303382
310	0.989986062	-0.051766168
311	0.994218469	-0.013472152
312	0.994250238	0.055554684
313	0.991867423	0.075239748
314	0.993292689	-0.002891019
315	0.990556002	0.110943362
316	0.992824793	-0.051728733
317	0.995670915	0.025307097
318	0.993338406	-0.014373146
319	0.994655728	-0.089363679
320	0.992115378	-0.045984551
321	0.9932127	0.124147281
322	0.992729843	0.007869569
323	0.994286895	-0.005410025
324	0.995502055	-0.007942741
325	0.994704425	0.029724505
326	0.993966699	0.087733731
327	0.993436217	-0.057769038
328	0.995718241	0.093308255
329	0.989340127	-0.037029009
330	0.989902198	-0.012998103
331	0.994323432	0.006473179
332	0.992232978	0.011618653
333	0.988980412	0.018923562
334	0.990702689	-0.049008809
335	0.990135014	-0.053274304
336	0.992437482	-0.034576558
337	0.993031859	-0.043630876
338	0.993769228	0.012325105
339	0.992407024	0.039874397
340	0.993277431	0.032623347
341	0.993848801	-0.010926727
342	0.995230794	0.069815218
343	0.991021574	-0.036913611
344	0.993058383	-0.028080853
345	0.991866708	-0.04392704
346	0.994157255	-0.034675296
347	0.994408369	-0.138042554
348	0.993552387	-0.02023056
349	0.990445018	0.010409226
350	0.992668211	-0.07037726
351	0.991664171	0.070957646
352	0.991606176	0.011518345
353	0.994862437	-0.014497781
354	0.994843364	-0.037566688
355	0.992761731	-0.070008397
356	0.989671528	0.018140707
357	0.995521188	0.022488073
358	0.993352175	0.07350637
359	0.992083073	-0.02814858
360	0.994257092	-0.025800677
361	0.994679987	-0.094758503
362	0.988902926	0.089289643
363	0.990623713	0.02368441
364	0.991956234	-0.020759443
365	0.994042099	-0.065072678
366	0.991100848	-0.047310494
367	0.993392706	0.110261932
368	0.994724572	-0.000549893
369	0.991435289	-0.000221185
370	0.989407778	-0.061789799
371	0.992310226	-0.051817667
372	0.991749406	-0.009322794
373	0.993031085	-0.058895294
374	0.992692232	0.02698827
375	0.994845867	0.003716431
376	0.992605686	-0.027716573
377	0.993933976	-0.053136442
378	0.99331969	0.00637198
379	0.994151711	-0.046986062
380	0.992347419	-0.077212133
381	0.994991601	-0.179861516
382	0.990277469	0.047736276
383	0.992055476	0.012735189
384	0.992374659	-0.053477578
385	0.9916116	0.040190458
386	0.992111862	-0.042237263
387	0.993849993	-0.011752633
388	0.99380517	0.010506256
389	0.993451059	-0.025797796
390	0.994252384	0.06930808
391	0.990703762	0.017712105
392	0.995196819	-0.080405362
393	0.994939625	-0.116237603
394	0.990756452	0.022064921
395	0.994248331	-0.051845204
396	0.988839686	-0.030974351
397	0.9920699	-0.101369686
398	0.995408654	-0.000879589
399	0.99328512	0.046419866


==> figs/hessian/hessiandata.txt <==
epoch	KLKD10	CEKD10	KLKD100	CEKD100	KLGDFQ	CEGDFQ
1	5.064584377	9.726872479	1.998398663	7.000197056	4.588234796	13.01113913
2	5.203713582	9.68419478	2.784538089	7.88414091	4.602396946	12.9986417
3	5.419035491	10.01615559	3.439854937	8.428374536	4.589107798	13.00955387
4	5.428595333	9.737535801	3.457049081	8.448985553	4.580836317	13.03089454
5	5.611104133	9.928739929	4.320493451	9.041632036	4.607716137	12.87173185
6	5.592083786	10.00518649	4.232761313	8.848546237	5.068516045	13.08726771
7	5.543112738	9.743631495	4.104331367	8.753259862	5.323081436	13.21145853
8	5.314571042	9.655510946	4.120650744	8.81603514	5.623777826	13.38021403
9	5.68857178	10.09787542	4.330500889	9.005896701	5.797756726	13.51136034
10	5.480070732	9.883301249	4.094528567	8.90476626	6.037417672	13.58584944
11	5.630912959	9.786847199	4.841255052	9.376064169	6.089223192	13.62616691
12	5.68344793	9.870305942	4.509405345	9.099465796	6.183429979	13.70489497
13	5.816169773	10.26755655	4.055792789	8.913182172	6.27751039	13.71954042
14	5.622139752	9.825155912	5.043380494	9.491009768	6.283260525	13.70433873
15	5.573731076	9.923708249	4.41476193	9.114611823	6.347818945	13.76617828
16	5.685785155	10.13894471	3.981754682	9.004355851	6.307342999	13.75768601
17	5.431356474	9.745415101	4.57467811	9.103126916	6.285168782	13.73814994
18	5.757577957	10.12289243	4.703960908	9.181229129	6.253195349	13.67466723
19	5.619855848	9.850759266	4.611255444	9.319805144	6.254125822	13.65898732
20	6.053161454	10.40498899	4.712837385	9.302658519	6.181425582	13.60999981
21	5.722654224	9.964099946	4.319850947	8.936589238	6.1077705	13.55653515
22	5.76560199	9.878305415	4.982491808	9.458447648	6.144665009	13.61100308
23	5.78850625	10.01723847	4.354726535	9.074824701	6.054652384	13.60844761
24	5.518547496	9.671889974	4.623423057	9.286329941	6.066183408	13.55411786
25	5.6326363	9.77489249	4.394402575	9.193081601	5.951786658	13.47755404
26	5.611877802	9.794957218	4.409609021	9.215398566	5.8915334	13.45206549
27	5.774909494	10.03231209	4.470519785	9.137160647	5.868418235	13.42765448
28	5.43063497	9.61603862	4.451753744	9.276793945	5.891570733	13.48884116
29	5.638449927	9.781668243	4.73030452	9.336088253	5.860702528	13.41476853
30	5.618191405	9.877434765	5.051903665	9.495036968	5.808673869	13.43682933
31	5.676676188	9.862933783	4.843616667	9.475012297	5.78754533	13.36646
32	5.615257882	9.669336703	4.425083074	9.103396931	5.790398017	13.3104159
33	5.675989498	9.854537317	4.007940938	8.690823717	5.746391275	13.37920544
34	5.762144094	10.0754832	4.800835206	9.466532593	5.712547073	13.36759193
35	5.535271489	9.692135802	4.655101857	9.28655523	5.75251317	13.31209112
36	5.785392662	9.933434278	4.637653104	9.206480669	5.662562837	13.32988101
37	5.580859487	9.846592623	4.876038327	9.391932256	5.615932365	13.22640271
38	5.631911307	9.938096002	4.607327525	9.303322051	5.619515573	13.25457784
39	5.601759217	10.09272205	4.869482559	9.434885871	5.563277457	13.23806487
40	5.562712881	9.687376097	4.74787432	9.335739907	5.544362579	13.16483331
41	5.758101875	9.742476568	4.854099543	9.600706928	5.564213556	13.21347811
42	5.812731032	10.08405938	4.999577727	9.510088596	5.512524649	13.19799565
43	5.526697747	9.701613816	4.377259144	9.138920267	5.483029641	13.15649258
44	5.670214041	9.708559145	4.013297866	8.879424442	5.479710041	13.17028725
45	5.557878402	9.815424203	4.834760837	9.505946259	5.473261271	13.21268788
46	6.046777693	10.2632932	4.426599367	9.140542472	5.436516393	13.15385996
47	5.718567972	9.908372673	5.070709081	9.687908662	5.419518008	13.17086522
48	5.838276594	10.27324839	4.818104907	9.336338023	5.463981012	13.08361611
49	5.752542321	10.03344909	4.753012827	9.48146685	5.39066174	13.01963221
50	5.723758476	10.07814657	4.780493987	9.359887617	5.411521838	13.0885637
51	6.043750721	10.56712237	4.337601067	9.503213579	5.374538342	13.12673426
52	5.924466772	10.22631136	4.693009488	9.507849391	5.409033411	13.05261158
53	5.57468241	9.591694102	4.693442157	9.563057448	5.342241729	13.03865451
54	5.52216389	9.602734723	5.048630396	9.482742396	5.321706622	13.15570805
55	5.882429707	10.1166003	4.472930689	9.39751661	5.332203104	13.06307373
56	5.784653483	9.849105279	4.614216805	9.412901395	5.314240075	13.06746851
57	5.557126059	9.904846855	4.860946576	9.566617331	5.309494227	13.05310554
58	5.688845494	9.969784643	4.84771397	9.546788128	5.311437837	13.06714798
59	5.665883947	9.890695717	4.781300354	9.536308928	5.296364011	12.99851323
60	5.931905301	10.03551554	4.527110912	9.240583889	5.255502341	13.03549938
61	5.657391625	9.71622594	4.911918891	9.605019254	5.248804848	13.0808897
62	5.816092308	10.21021601	4.964740702	9.635920526	5.220614227	12.99264254
63	5.908275124	10.10416343	4.738439242	9.688627624	5.230308667	13.00962634
64	5.724615944	10.00767114	4.146048647	9.064360739	5.26086396	12.98099038
65	5.969053562	10.34565471	4.878127758	9.528536311	5.204494987	12.93484225
66	6.227983068	10.5762293	4.142046276	9.014586279	5.240884437	13.03283869
67	5.89064126	10.23416481	4.904682784	9.584093927	5.223515159	12.96614756
68	5.690354315	10.07736329	4.367228055	9.150651866	5.199827942	12.920859
69	5.679410985	9.836844252	5.384248379	9.803264576	5.199398065	12.96506842
70	5.464927501	9.67448284	4.686899002	9.448626287	5.16703726	12.96232908
71	5.839067659	10.02195627	5.15675795	9.789364047	5.12353463	12.90416992
72	5.536416095	9.749215392	4.607063511	9.555122252	5.153570893	12.99082292
73	5.775474454	9.99178857	4.518216785	9.442644246	5.13718782	12.96505181
74	5.716203141	10.03107281	4.903890688	9.640240081	5.115275957	12.91848897
75	5.611387726	9.924457465	4.942525808	9.594797464	5.121462086	12.91456008
76	5.735906521	9.821230278	4.931173977	9.591013649	5.081112168	12.90476644
77	5.563480498	9.734630646	4.880047441	9.495583613	5.105494608	12.86850935
78	5.55412348	9.693747667	4.427202166	9.321570912	5.058467828	12.88106229
79	6.023435367	9.97145556	4.646288797	9.334527801	5.095727303	12.92421316
80	5.634531197	9.905914576	4.306363772	9.192121589	5.06702306	12.91368993
81	5.580144399	9.637974642	5.605273913	9.912641008	5.106453059	12.91037608
82	5.747950243	9.917633436	4.953842645	9.535149733	5.051826434	12.89375614
83	5.881748812	9.947290947	4.372230939	9.211230501	5.051791259	12.87337876
84	5.762765091	9.865715674	4.405281249	9.414504033	5.07392811	12.8924683
85	5.745979141	9.775643375	4.67823891	9.449271322	5.080340956	12.92933649
86	5.536847432	9.853745206	4.585343057	9.287783387	5.081309173	12.99054564
87	5.770660863	9.866699755	4.671485191	9.242487508	5.069265552	12.91825438
88	5.478852899	9.80704084	5.134455324	9.655557421	5.09289054	12.91819042
89	5.774081959	9.898514525	5.125626082	9.840187531	5.031206307	12.85888656
90	5.802490167	9.998758792	5.266340698	9.807912951	5.06316333	12.88167282
91	5.60715561	9.765765431	5.197877122	9.713603374	4.992729848	12.83483217
92	5.813971546	10.02142692	4.846779103	9.548153652	5.048431576	12.87699646
93	5.607039607	9.797312047	4.434091098	9.258685917	5.01273373	12.90712086
94	5.70523193	9.852439991	4.868478172	9.644589156	4.985511243	12.86580891
95	5.622258714	9.94304017	5.008370149	9.58583	4.984925734	12.88574302
96	5.948208966	9.990562879	4.927075373	9.475038832	4.981826167	12.87669135
97	5.929435089	10.16843526	4.680445267	9.700438808	4.987455034	12.84855531
98	5.760002892	10.0534816	4.656161771	9.387816178	4.962622799	12.80717929
99	5.920728529	10.04178921	4.667551079	9.296432262	4.973583706	12.8309349
100	5.609902281	9.660699256	4.827788086	9.416432314	4.956372754	12.84387964
101	5.691860914	9.902106387	4.728928157	9.40449756	4.955670721	12.83711395
102	5.575710983	9.726509622	4.523321373	9.406165622	4.964781784	12.83624563
103	5.93652109	10.10551516	5.227007419	9.607270017	5.002835599	12.81031644
104	5.884198131	10.2499466	4.737779786	9.420292769	4.97577179	12.79837515
105	5.939544723	10.23957582	4.694512848	9.425629491	4.950350493	12.81266046
106	5.790572959	10.2461883	4.422097583	9.256433498	4.942494164	12.83886331
107	5.785430149	10.12061045	4.83465046	9.631953633	4.90724945	12.80283575
108	5.809250353	10.01077254	4.352784198	9.172055437	4.943276771	12.71768544
109	5.522766977	9.677457885	4.758117639	9.355353411	4.925710226	12.84858802
110	5.902477807	9.99707332	4.543917578	9.201922771	4.895165655	12.81071821
111	5.554307747	9.704490054	4.749413087	9.362177034	4.929075605	12.81990573
112	5.43279435	9.737589498	4.70887344	9.471194429	4.90657001	12.81422952
113	5.754796624	10.04133527	4.988966381	9.449555188	4.942121114	12.82403054
114	5.972377426	10.34377667	4.532821839	9.432561146	4.917801484	12.79330061
115	5.580824178	9.50292255	4.403434719	9.199376235	4.941428381	12.82969355
116	5.922649965	10.29245894	4.239529056	9.002326025	4.95237517	12.8344274
117	5.900971292	10.23147504	4.869119085	9.862769247	4.882155658	12.81662182
118	5.701044967	9.894078548	4.804041406	9.534360411	4.896398841	12.83567654
119	5.477127767	9.738188953	4.422525265	9.403901315	4.943958961	12.81175649
120	5.769269346	9.901676202	4.337435964	9.135512764	4.94740682	12.83325104
121	5.896254684	10.07292495	4.87991868	9.462017874	4.889203176	12.79838543
122	5.922102049	10.07855144	4.775976132	9.528566201	4.888045908	12.79717803
123	5.821406353	10.16467191	4.709136588	9.525178288	4.90081477	12.82813017
124	5.84248759	9.848707268	4.822978068	9.439582701	4.948221825	12.79662914
125	5.63630544	9.727297552	4.787868258	9.408679482	4.888755386	12.78990301
126	5.557860325	9.707125704	4.326261961	9.284282433	4.835843281	12.74868521
127	5.7483424	9.934737944	4.773283173	9.382580797	4.897847326	12.79771759
128	5.850191634	10.08549763	4.860166107	9.362271144	4.910827203	12.78111358
129	5.719847254	9.85688747	4.391126184	9.143591014	4.873207613	12.76654309
130	5.772052277	9.868370241	4.899781723	9.635926673	4.918298793	12.80508521
131	5.782558578	9.880833884	4.915347109	9.735099142	4.902656796	12.78004285
132	5.549645843	9.768652724	5.262415149	9.818847609	4.848417253	12.74921131
133	5.697725873	10.00202282	4.903570407	9.742081779	4.902909889	12.83534881
134	5.758619053	9.884723069	5.155450087	9.635414849	4.877172741	12.75154784
135	5.78337825	9.770105323	5.113527469	9.607431837	4.874019412	12.78700085
136	5.663976594	9.770033619	4.811715315	9.536690463	4.842295044	12.77824402
137	5.605960766	9.745606396	5.347446822	9.818149914	4.856931927	12.80113956
138	5.823370062	10.0488913	4.417050996	9.261267888	4.836770196	12.78244214
139	5.678929646	9.743344436	4.845974071	9.527465204	4.86861335	12.75987641
140	5.683358988	9.842470134	4.709923567	9.331117285	4.843614296	12.76733847
141	5.877481409	9.976902412	5.175166666	9.539870986	4.920151338	12.79871619
142	5.956972756	10.04600649	4.12423992	8.988342472	4.889768083	12.8212466
143	5.685965255	9.831028463	5.183684075	9.810058125	4.84813491	12.7476677
144	5.809498725	9.888221996	4.819920635	9.646005316	4.876993729	12.79322758
145	5.583314574	9.618667864	4.692628244	9.348732672	4.859770938	12.7285103
146	5.748606989	10.07436561	4.574127169	9.336139103	4.875210542	12.80325616
147	6.033079215	10.14420386	4.59432285	9.220619378	4.877512288	12.79866765
148	5.830985206	10.12216864	5.11291087	9.792086825	4.830364874	12.78318758
149	5.509685698	9.791636868	4.302793334	9.311131726	4.87035144	12.8187729
150	5.576061465	9.305453923	5.001073354	9.27436372	4.863471576	12.85246204
151	5.668098855	9.28774266	5.370862493	9.598085527	4.827727909	12.77586085
152	5.780264332	9.431565976	5.66852242	9.835661896	4.827192428	12.78760499
153	5.894862764	9.517301664	5.891073669	10.08023303	4.881625772	12.80903987
154	5.957363278	9.562466378	6.200660434	10.37732431	4.824986169	12.7269386
155	5.994404656	9.638230243	6.38353126	10.60321211	4.910327637	12.77489869
156	6.10474418	9.7883519	6.356718923	10.60576927	4.855299585	12.72258846
157	6.157595486	9.778259168	6.783940446	10.83401439	4.878179146	12.77273829
158	6.265925481	9.955076815	6.779376315	10.90200737	4.819143381	12.72196537
159	6.282950842	9.958879264	6.662931408	10.90536499	4.837763836	12.74899657
160	6.383542414	10.08231509	6.838235123	10.96089615	4.853285075	12.768965
161	6.399415222	10.09651145	6.932739151	11.17566274	4.866605271	12.79582193
162	6.521957095	10.1639043	6.941890401	11.16798218	4.858635626	12.77477953
163	6.520409371	10.17640885	7.099622767	11.25825913	4.871859749	12.79434382
164	6.640096601	10.33443316	7.113527968	11.27603603	4.827342347	12.78365974
165	6.660558333	10.34876236	7.122037315	11.21733431	4.872388047	12.79517443
166	6.74526472	10.4568633	7.00347971	11.23603285	4.826103162	12.81634985
167	6.733454028	10.50382141	7.04018597	11.27173248	4.822618418	12.77169821
168	6.830673615	10.60306046	7.313183241	11.40914869	4.867526002	12.77624469
169	6.956522232	10.6252225	7.319788814	11.43607702	4.822704618	12.71296667
170	6.91802109	10.66065441	7.029591968	11.3831654	4.812566168	12.71466259
171	6.961797571	10.68525352	7.193899027	11.25540439	4.837403619	12.76166088
172	6.957973109	10.63339593	7.209246469	11.42272623	4.846224958	12.804061
173	7.027957165	10.79819166	7.10372518	11.29018491	4.816986038	12.72744018
174	7.066773642	10.73845639	7.061991466	11.41528621	4.835446726	12.78045617
175	7.102560081	10.83939442	6.993248693	11.31239906	4.801656823	12.72064388
176	7.230072445	11.03965644	7.120950451	11.2774053	4.836086643	12.75350984
177	7.192894035	10.94280877	7.471744345	11.65166639	4.836519459	12.77501001
178	7.240075425	11.089815	7.231181888	11.39640648	4.846146238	12.80707695
179	7.310068936	11.11146232	7.147782818	11.33416744	4.827143217	12.78956494
180	7.330704871	11.11671589	7.188569495	11.40776501	4.860539178	12.71881275
181	7.372046786	11.20957947	7.298989611	11.52172913	4.802181448	12.75581458
182	7.381987815	11.28518277	7.007979382	11.22740889	4.823627504	12.76896348
183	7.443628674	11.29844928	7.1399927	11.39369994	4.842293946	12.78859711
184	7.532849893	11.41062094	7.212780006	11.42270961	4.865543493	12.84623693
185	7.528781238	11.37824225	7.052129702	11.33288868	4.822157884	12.72736297
186	7.496958494	11.31388809	7.248187689	11.50944348	4.82341489	12.74174195
187	7.550046186	11.42309791	7.112764831	11.37653918	4.842148646	12.77183033
188	7.579069304	11.54908991	7.585274253	11.68995654	4.857121148	12.83029852
189	7.578152905	11.49191955	7.167314093	11.3212493	4.858500938	12.73336657
190	7.703761449	11.69713034	7.133971483	11.39966653	4.820161871	12.77971098
191	7.563373235	11.46217656	7.318723574	11.50807926	4.815686237	12.71832538
192	7.643323873	11.71806815	7.451697474	11.51078445	4.838180127	12.71440738
193	7.683967834	11.60715003	7.26331284	11.52187658	4.788560186	12.70135342
194	7.731507623	11.57064496	7.106605839	11.40557632	4.831282118	12.74045721
195	7.729708318	11.57027703	7.358730075	11.49046866	4.875879673	12.77691228
196	7.780407766	11.63282096	7.01561164	11.29998612	4.800958041	12.77576625
197	7.784513398	11.73103952	7.194743184	11.35512671	4.809996375	12.74475462
198	7.839908646	11.69550402	7.161043768	11.39965603	4.805426416	12.73776813
199	7.800777067	11.67852573	7.184695923	11.34229123	4.801284761	12.7706695
200	7.860927102	11.73334529	7.048361825	11.33392163	4.819250135	12.75095788
201	7.866097187	11.69485399	7.364708956	11.40861733	4.812004296	12.79179103
202	7.86662944	11.76513924	7.367744306	11.49405111	4.804440961	12.73444643
203	7.790857126	11.71848384	7.450154659	11.49702987	4.824115253	12.76728764
204	7.883322723	11.80400312	7.364235816	11.60237667	4.814419211	12.72066737
205	7.877203829	11.85833544	7.201698632	11.40246334	4.792661207	12.69453824
206	7.872608329	11.8212147	7.206991336	11.3390424	4.840025996	12.80366857
207	7.998634241	11.86790334	7.224233193	11.47880137	4.80271736	12.75342075
208	8.014946853	11.87725208	7.249138193	11.43945911	4.815895795	12.82637342
209	7.988720626	11.81714035	7.343814281	11.38433534	4.814756664	12.77956261
210	7.894944289	11.87624037	7.350063754	11.45798281	4.832757564	12.73847231
211	7.950480228	11.97139771	7.401165979	11.52003294	4.81566675	12.77624948
212	7.949393585	11.76733226	7.147807049	11.25165476	4.770654173	12.80063872
213	7.901253207	11.81216541	7.402761092	11.55911848	4.816291154	12.7799693
214	7.986873124	11.87536239	7.30464441	11.49428714	4.826829831	12.75977458
215	7.991408162	11.9381491	7.270866165	11.39543923	4.79971917	12.79811686
216	8.019635212	12.04357552	7.364856478	11.51578467	4.834560471	12.72877895
217	8.044859958	11.91310769	7.411060329	11.46276905	4.808674669	12.74234754
218	7.944186406	11.99243366	7.337698687	11.55291927	4.770337236	12.77229342
219	7.954238562	11.88104092	7.158447333	11.40892567	4.803446903	12.76694886
220	7.972243095	11.9336412	7.335592788	11.45577107	4.838434537	12.69688221
221	7.889281975	11.97014615	7.238792582	11.43327881	4.799552713	12.78170488
222	8.036172261	11.97304847	7.349032175	11.60948055	4.823570002	12.76363363
223	8.024404138	11.99524801	7.230232655	11.46233631	4.817683926	12.71887347
224	8.147646953	12.0027252	7.381919386	11.59971747	4.839226143	12.75847995
225	8.044329238	11.99568414	7.276035975	11.50404554	4.816150167	12.78034384
226	8.066185041	11.94022198	7.110760851	11.33755363	4.853897569	12.76039299
227	8.027025044	11.95172159	7.200204502	11.4564486	4.834408876	12.72762849
228	8.139553437	12.16444606	7.180361677	11.56517622	4.801486274	12.73811521
229	8.006859246	11.95908635	7.282459845	11.47898801	4.798020821	12.72379925
230	8.098932989	11.98831836	7.257394069	11.42266136	4.789457365	12.78181876
231	8.166474366	12.1177271	7.263493876	11.49976585	4.817138052	12.84856846
232	8.038251727	11.89601288	7.389977598	11.54219694	4.81113525	12.79667053
233	8.151702246	12.07221575	7.252678245	11.38666665	4.796779762	12.7380005
234	8.08360909	11.94294037	7.249741059	11.4348848	4.845325514	12.73141994
235	8.018996143	11.97515084	7.488873321	11.51369104	4.821155623	12.75001101
236	8.137649278	11.9778937	7.179502026	11.39783183	4.806034539	12.73850886
237	8.262544471	12.16815099	7.262768757	11.63367621	4.790822396	12.73836713
238	8.005951107	11.88968664	7.160353808	11.44580291	4.824080411	12.73542913
239	8.038294553	12.07686447	7.384952767	11.50519551	4.862402092	12.76747451
240	8.190157601	12.1338113	7.132982195	11.31058655	4.827317275	12.76685116
241	8.112262321	12.04763744	7.338308277	11.54381085	4.810323119	12.74884459
242	8.10524619	12.03042339	7.299295316	11.59116893	4.836564204	12.81081286
243	8.126641742	11.94746653	7.379675928	11.67031089	4.836858348	12.76309876
244	8.14915323	12.05311788	7.692688297	11.7615088	4.809015448	12.73580949
245	8.172129475	12.17454481	7.297173053	11.51393379	4.841266752	12.7659517
246	8.097303825	12.06541734	7.465400537	11.61073134	4.834653889	12.76692145
247	8.200379852	12.20556924	7.373369066	11.54753923	4.799421493	12.74570079
248	8.044613044	11.93345409	7.471931631	11.67948328	4.839019132	12.7605232
249	8.133015565	11.95107193	7.001280081	11.32997797	4.837867346	12.75740753
250	8.110203811	12.08629978	7.159528529	11.4233821	4.832508691	12.77800268
251	8.146336872	12.13853009	7.351478036	11.46159016	4.825882706	12.75768088
252	8.093053214	11.96677504	7.568581477	11.63353237	4.819562418	12.76806323
253	8.214771336	12.04756552	7.353896466	11.60629878	4.802071297	12.72427803
254	8.214697995	12.21290359	7.362217114	11.48615849	4.852532657	12.71511185
255	8.256681452	12.31605815	7.328163489	11.57206938	4.790477678	12.7270454
256	8.147807613	12.06540585	7.503198872	11.54117217	4.830562668	12.74599776
257	8.196364277	12.1978981	7.34529938	11.68764249	4.789948313	12.76891863
258	8.115073306	11.99428747	7.334082075	11.51337902	4.757033382	12.74066403
259	8.073125446	11.96574301	7.226822933	11.58880307	4.848098349	12.75230618
260	8.114454695	12.01015858	7.305848056	11.5553508	4.799882085	12.74249125
261	8.089974656	12.07867929	7.471017749	11.59602716	4.818088386	12.76134698
262	8.09344441	12.0331169	7.077092748	11.4257928	4.781939213	12.7720354
263	8.230113472	12.15361411	7.226449224	11.45062865	4.779350714	12.75752179
264	8.187931429	12.0957652	7.447112481	11.5837292	4.801130519	12.77100082
265	8.179733486	12.13591836	7.26889494	11.5113175	4.821976207	12.77196544
266	8.073636228	12.04733052	7.445885649	11.63632513	4.818539069	12.76301293
267	8.222650661	12.18764633	7.385188544	11.61103576	4.826477374	12.77744291
268	8.053609356	12.07362053	7.529788314	11.68445468	4.80389964	12.72290031
269	8.19310623	12.0648972	7.359839419	11.69036662	4.828131033	12.73953111
270	8.138164417	12.08446871	7.244721614	11.48481962	4.816752023	12.77977852
271	8.208394859	12.20687994	7.286484904	11.54625077	4.802034797	12.77691148
272	8.194477641	12.070524	7.209415521	11.51839471	4.800310226	12.75604677
273	8.178249664	12.06387756	7.490606792	11.63664242	4.820751255	12.74681253
274	8.117603783	12.10012566	7.309316618	11.59427139	4.799448086	12.74490861
275	8.225446493	12.17644703	7.525859121	11.68802544	4.834439825	12.7196335
276	8.122355084	12.08444816	7.428397746	11.5967197	4.805108817	12.73048562
277	8.217722265	12.04068984	7.512764831	11.67694007	4.75003942	12.76695401
278	8.1202842	12.012221	7.657413483	11.91507919	4.782423137	12.75909294
279	8.165227255	12.02161492	7.316183161	11.56494966	4.821938424	12.78515871
280	8.17604266	12.16127797	7.223757134	11.4544271	4.808250404	12.75385451
281	8.257344636	12.21461287	7.367174903	11.58040645	4.816928932	12.72653874
282	8.151550106	12.18646654	7.207557408	11.46026323	4.786857423	12.75989542
283	8.178367766	12.17630065	7.225463005	11.38104191	4.822303424	12.72421729
284	8.153593277	12.03381301	7.370049049	11.51954759	4.802332778	12.72674778
285	8.257871613	12.21354378	7.331935658	11.52309995	4.784769723	12.74773746
286	8.185778562	12.14693681	7.433164611	11.56670915	4.792970407	12.73790419
287	8.158797038	12.06437153	7.478893519	11.60247709	4.819898385	12.71330587
288	8.350101367	12.29161837	7.505150772	11.74254457	4.818149804	12.7272781
289	8.156021594	12.16401815	7.443769373	11.56766867	4.815334673	12.76996097
290	8.292798444	12.34827274	7.411015736	11.50961157	4.782112975	12.70860372
291	8.242359528	12.21931623	7.272071474	11.46145556	4.804297892	12.72243489
292	8.242140041	12.36972887	7.292089294	11.55589312	4.837486592	12.75019076
293	8.165519552	12.18082319	7.289021078	11.52974111	4.85829223	12.77010618
294	8.2446805	12.11120492	7.468968944	11.55642869	4.795137562	12.78298571
295	8.200684317	12.05962329	7.324568538	11.6639669	4.804709854	12.74576263
296	8.22471333	12.1246243	7.373707336	11.47604799	4.806106629	12.7590213
297	8.158960554	12.15658774	7.262130533	11.46855647	4.815946692	12.78128592
298	8.187454279	12.14914855	7.477594462	11.59049336	4.864150553	12.7074411
299	8.189400311	12.22424821	7.276425972	11.55568346	4.828934146	12.77570729
300	8.12223725	11.85354228	7.342175384	11.32364764	4.816121856	12.80965481
301	8.118788628	11.79324428	7.483836219	11.40169951	4.790066133	12.71079014
302	8.118434933	11.76924093	7.545097948	11.49300884	4.772284646	12.76029686
303	8.133510686	11.87177414	7.611024288	11.53986873	4.801505547	12.75155766
304	8.146793886	11.9172564	7.658873441	11.57403751	4.771438319	12.73472884
305	8.17064065	11.80964471	7.679675964	11.58396557	4.76462644	12.75452432
306	8.158396529	11.87900528	7.760417183	11.69871502	4.814787557	12.75397628
307	8.146975426	11.86729181	7.830070922	11.71851212	4.826577175	12.7310755
308	8.159707745	11.92113461	7.831053879	11.79702963	4.830841272	12.74420297
309	8.156209241	11.87119805	7.907451904	11.83538788	4.81845738	12.74619858
310	8.120124785	11.83554083	7.962695963	11.86474202	4.765328767	12.76809259
311	8.172842653	11.91475752	7.991805183	11.88220497	4.824632656	12.75569133
312	8.174379075	11.89174441	8.053482448	11.91609983	4.821986135	12.75215629
313	8.128388644	11.83874523	8.118776124	11.99352997	4.785005619	12.75228173
314	8.210214984	11.90397423	8.124819372	12.02016641	4.815091886	12.749794
315	8.217241257	11.88342324	8.135553231	12.02338166	4.808925404	12.79421252
316	8.223935261	11.93187592	8.199067015	12.08839106	4.77813904	12.74481002
317	8.220873696	11.90258689	8.265310601	12.08709496	4.837826513	12.74366259
318	8.239286357	11.96272699	8.307173511	12.17933367	4.824094352	12.72474286
319	8.252291658	11.8221017	8.3099137	12.22921247	4.829563854	12.73278856
320	8.254966981	11.90212209	8.34371129	12.21851438	4.803355003	12.75805447
321	8.225549714	12.00187707	8.316896231	12.22548827	4.820918805	12.72584491
322	8.231802665	11.93864912	8.405888508	12.30693952	4.801590575	12.75747712
323	8.246411011	11.87337144	8.436023506	12.33976664	4.80817929	12.7520602
324	8.240982506	11.93358204	8.489982557	12.34642885	4.814180537	12.72640626
325	8.238285285	11.95459349	8.550704598	12.42969603	4.790366225	12.73273045
326	8.231347104	11.92500613	8.547163339	12.43749981	4.787511267	12.7528061
327	8.242630302	11.955087	8.579534995	12.44977465	4.778854708	12.71294729
328	8.270685754	12.01340242	8.604696492	12.46917176	4.816953391	12.77719291
329	8.266195919	11.96317637	8.641756665	12.52777165	4.796463469	12.76034801
330	8.26310201	11.97914572	8.65801579	12.56138348	4.783988467	12.75990125
331	8.25676599	12.02000081	8.728513863	12.56184068	4.792068552	12.7650101
332	8.294615086	12.03586447	8.670591141	12.55335722	4.809613289	12.74989703
333	8.290400411	12.04123059	8.746797596	12.63041636	4.83350161	12.7515085
334	8.26445664	12.0316043	8.688683339	12.61440375	4.779478064	12.79178027
335	8.299647605	12.0643898	8.822129731	12.69018594	4.771852445	12.73310878
336	8.273501784	12.04920281	8.738964384	12.64210783	4.780736426	12.75964345
337	8.298657692	12.06463431	8.806596638	12.71055399	4.760188197	12.71754737
338	8.311992571	12.05217305	8.798631513	12.70183248	4.791694472	12.73297143
339	8.286958972	12.0375917	8.901023102	12.74630339	4.80510489	12.75886419
340	8.321083996	12.10295776	8.860299704	12.73025636	4.804268047	12.7528731
341	8.32476604	12.08711474	8.916189516	12.82704461	4.798163846	12.73351902
342	8.288710266	12.03498625	8.937702904	12.88475365	4.795791979	12.74342116
343	8.356362932	12.07387008	8.970800865	12.84733543	4.825366215	12.78623836
344	8.307692072	12.12129644	8.940043347	12.86995953	4.808412263	12.75116511
345	8.362416816	12.11132591	9.015330961	12.91695242	4.811366304	12.72168049
346	8.351588696	12.10617336	9.077554334	12.90925814	4.82712345	12.7770276
347	8.31410626	12.11254919	9.001886322	12.97516595	4.791249228	12.7465052
348	8.382573416	12.11273687	8.973582749	12.90934809	4.790987034	12.75184238
349	8.356073686	12.15597704	9.07668001	12.93346608	4.843476087	12.77419025
350	8.381255078	12.08853389	9.153295245	13.03727682	4.820438272	12.74094802
351	8.35834538	12.13327606	9.081913791	12.95553879	4.798452182	12.70969732
352	8.346111182	12.18895865	9.133042016	13.06312065	4.840272781	12.81110843
353	8.42278522	12.14096894	9.205098482	13.06394831	4.822596543	12.73890626
354	8.400857563	12.12910839	9.174499634	13.06699644	4.834947993	12.79142414
355	8.395409729	12.12481603	9.211702658	13.0991299	4.824745062	12.73570417
356	8.40171877	12.13825238	9.162547553	13.07940002	4.842869977	12.77569865
357	8.41222602	12.20519266	9.231233918	13.14996011	4.804232078	12.72446064
358	8.392373823	12.18466533	9.204553281	13.12205541	4.814467075	12.76589438
359	8.449910859	12.13902111	9.255313048	13.2063494	4.817349611	12.74843609
360	8.440189218	12.20666754	9.244219049	13.09090851	4.800475532	12.75101023
361	8.477113627	12.23891274	9.215066608	13.09069245	4.802829437	12.75039094
362	8.442781179	12.20765931	9.29770046	13.22689731	4.811521422	12.73193035
363	8.482552917	12.15260278	9.304661748	13.23791297	4.787851484	12.76939241
364	8.461643506	12.13945718	9.212520084	13.17715188	4.81999991	12.75460218
365	8.468502822	12.15769195	9.293131201	13.23307886	4.769431597	12.76061658
366	8.463330188	12.1320247	9.335741684	13.25724523	4.810433508	12.82225672
367	8.481523027	12.15812066	9.358919706	13.27398971	4.828847712	12.76177483
368	8.48717104	12.20891363	9.404921894	13.22738046	4.834467473	12.77947696
369	8.483307659	12.16515066	9.420976157	13.27955892	4.805245229	12.74900294
370	8.51741982	12.16347397	9.387136647	13.34112203	4.767446135	12.7366974
371	8.443810227	12.21467743	9.415811158	13.34344164	4.837403092	12.78200715
372	8.507789755	12.22854819	9.424919935	13.30034903	4.803681756	12.72837655
373	8.504154751	12.23324451	9.419738794	13.35031664	4.833487634	12.76437758
374	8.47555289	12.22482133	9.411528292	13.28842888	4.805951186	12.72050443
375	8.481274009	12.25353788	9.520271884	13.4185148	4.778571753	12.77739753
376	8.52704419	12.24022566	9.420988833	13.35276323	4.806371799	12.74680607
377	8.511277727	12.26383299	9.496263304	13.37551491	4.780249715	12.742194
378	8.52279258	12.24979239	9.51194151	13.40361585	4.778039195	12.72867503
379	8.534883737	12.23005959	9.421140189	13.40101005	4.836678727	12.78212697
380	8.531656646	12.28742194	9.55041172	13.41332711	4.795098051	12.70033645
381	8.500548794	12.27348968	9.420420494	13.36225395	4.814108997	12.73285224
382	8.43187458	12.22777981	9.457155732	13.4226595	4.838285377	12.74419686
383	8.561210693	12.26185662	9.49493518	13.40050513	4.820363005	12.72867699
384	8.520855699	12.3035718	9.515493683	13.4416363	4.831588708	12.74795176
385	8.533573054	12.29478827	9.486285537	13.34898645	4.813401096	12.77043015
386	8.594873307	12.29025197	9.471190184	13.40248613	4.79512256	12.76125448
387	8.542150099	12.29586553	9.661892033	13.5395536	4.797118314	12.7452974
388	8.583978924	12.32202334	9.604857055	13.44893948	4.79546598	12.73327666
389	8.581571239	12.33417957	9.582057502	13.51306826	4.837327098	12.77017117
390	8.58283243	12.260207	9.581682381	13.46058151	4.795650357	12.80186939
391	8.598583929	12.32639302	9.610966213	13.48572098	4.805541067	12.75131071
392	8.552320155	12.36336732	9.554214881	13.47281918	4.828709188	12.79351411
393	8.627292711	12.3209234	9.662434518	13.52480601	4.821283804	12.73394119
394	8.599893788	12.31045878	9.621996402	13.52716889	4.795937568	12.76113255
395	8.618621999	12.30667411	9.706605975	13.56514792	4.852381514	12.79009929
396	8.586686953	12.32144382	9.531729991	13.45803773	4.813333499	12.73193032
397	8.588264524	12.37776196	9.6535258	13.55232152	4.8008311	12.78669473
398	8.592506132	12.35956352	9.67227702	13.54277787	4.810874782	12.79568383
399	8.642718532	12.31083632	9.738639897	13.6278811	4.856776319	12.77000045
400	8.615182544	12.37907065	9.738639897	13.6278811	4.776048506	12.71256772

